Multimodal Transformers are Hierarchical Modal-wise Heterogeneous Graphs

Multimodal Sentiment Analysis (MSA) is a rapidly developing field that integrates multimodal information to recognize sentiments, and existing models have made significant progress in this area. The central challenge in MSA is multimodal fusion, which is predominantly addressed by Multimodal Transformers (MulTs). Although act as the paradigm, MulTs suffer from efficiency concerns. In this work, from the perspective of efficiency optimization, we propose and prove that MulTs are hierarchical modal-wise heterogeneous graphs (HMHGs), and we introduce the graph-structured representation pattern of MulTs. Based on this pattern, we propose an Interlaced Mask (IM) mechanism to design the Graph-Structured and Interlaced-Masked Multimodal Transformer (GsiT). It is formally equivalent to MulTs which achieves an efficient weight-sharing mechanism without information disorder through IM, enabling All-Modal-In-One fusion with only 1/3 of the parameters of pure MulTs. A Triton kernel called Decomposition is implemented to ensure avoiding additional computational overhead. Moreover, it achieves significantly higher performance than traditional MulTs. To further validate the effectiveness of GsiT itself and the HMHG concept, we integrate them into multiple state-of-the-art models and demonstrate notable performance improvements and parameter reduction on widely used MSA datasets.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> sims.csv <==
Model                          ,Mult_acc_2         ,Mult_acc_3         ,Mult_acc_5         ,F1_score           ,MAE                ,Corr                ,Loss
mult                           ,"(78.12, 0.0)     ","(64.99, 0.0)     ","(39.17, 0.0)     ","(77.72, 0.0)     ","(44.55, 0.0)     ","(57.41, 0.0)      ","(46.26, 0.0)"
mult                           ,"(77.68, 0.0)     ","(65.65, 0.0)     ","(37.86, 0.0)     ","(77.89, 0.0)     ","(44.17, 0.0)     ","(58.76, 0.0)      ","(44.94, 0.0)"
mult                           ,"(77.68, 0.0)     ","(64.11, 0.0)     ","(36.11, 0.0)     ","(77.44, 0.0)     ","(44.71, 0.0)     ","(57.3, 0.0)       ","(44.86, 0.0)"
mult                           ,"(77.68, 0.0)     ","(64.11, 0.0)     ","(36.11, 0.0)     ","(77.44, 0.0)     ","(44.71, 0.0)     ","(57.3, 0.0)       ","(44.86, 0.0)"
tfn                            ,"(77.68, 0.0)     ","(66.3, 0.0)      ","(42.67, 0.0)     ","(77.68, 0.0)     ","(43.6, 0.0)      ","(58.2, 0.0)       ","(44.37, 0.0)"
tfn                            ,"(77.68, 0.0)     ","(66.3, 0.0)      ","(42.67, 0.0)     ","(77.68, 0.0)     ","(43.6, 0.0)      ","(58.2, 0.0)       ","(44.37, 0.0)"
tfn                            ,"(78.34, 0.0)     ","(67.18, 0.0)     ","(38.29, 0.0)     ","(77.97, 0.0)     ","(43.64, 0.0)     ","(58.32, 0.0)      ","(43.41, 0.0)"
tfn                            ,"(77.68, 0.0)     ","(64.55, 0.0)     ","(37.64, 0.0)     ","(77.68, 0.0)     ","(43.98, 0.0)     ","(58.03, 0.0)      ","(44.01, 0.0)"
tfn                            ,"(73.96, 0.0)     ","(62.36, 0.0)     ","(36.11, 0.0)     ","(74.18, 0.0)     ","(46.54, 0.0)     ","(53.51, 0.0)      ","(47.25, 0.0)"
tfn                            ,"(74.62, 0.0)     ","(61.05, 0.0)     ","(37.64, 0.0)     ","(74.97, 0.0)     ","(44.66, 0.0)     ","(54.45, 0.0)      ","(44.83, 0.0)"
tfn                            ,"(78.34, 0.0)     ","(67.18, 0.0)     ","(38.29, 0.0)     ","(77.97, 0.0)     ","(43.64, 0.0)     ","(58.32, 0.0)      ","(43.41, 0.0)"
tfn                            ,"(77.02, 0.0)     ","(63.46, 0.0)     ","(36.98, 0.0)     ","(76.91, 0.0)     ","(46.57, 0.0)     ","(53.02, 0.0)      ","(46.94, 0.0)"
# EXPERIMENT[[01][11][12]]     ,                   ,                   ,                   ,                   ,                   ,                    ,
lf_dnn                         ,"(77.46, 0.0)     ","(62.36, 0.0)     ","(40.7, 0.0)      ","(76.29, 0.0)     ","(45.85, 0.0)     ","(53.78, 0.0)      ","(46.34, 0.0)"
lf_dnn                         ,"(79.21, 0.0)     ","(66.08, 0.0)     ","(41.14, 0.0)     ","(78.92, 0.0)     ","(43.07, 0.0)     ","(59.07, 0.0)      ","(42.87, 0.0)"
lf_dnn                         ,"(76.15, 0.0)     ","(64.55, 0.0)     ","(41.58, 0.0)     ","(75.07, 0.0)     ","(44.56, 0.0)     ","(55.11, 0.0)      ","(44.92, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.98, 0.0)     ","(19.1, 0.0)       ","(59.05, 0.0)"
ef_lstm                        ,"(74.84, 0.0)     ","(64.55, 0.0)     ","(38.95, 0.0)     ","(75.0, 0.0)      ","(46.01, 0.0)     ","(53.68, 0.0)      ","(46.82, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.88, 0.0)     ","(10.13, 0.0)      ","(59.37, 0.0)"
tfn                            ,"(77.02, 0.0)     ","(63.46, 0.0)     ","(36.98, 0.0)     ","(76.91, 0.0)     ","(46.57, 0.0)     ","(53.02, 0.0)      ","(46.94, 0.0)"
tfn                            ,"(78.34, 0.0)     ","(67.18, 0.0)     ","(38.29, 0.0)     ","(77.97, 0.0)     ","(43.64, 0.0)     ","(58.32, 0.0)      ","(43.41, 0.0)"
tfn                            ,"(77.68, 0.0)     ","(64.55, 0.0)     ","(37.64, 0.0)     ","(77.68, 0.0)     ","(43.98, 0.0)     ","(58.03, 0.0)      ","(44.01, 0.0)"
lmf                            ,"(77.46, 0.0)     ","(65.65, 0.0)     ","(41.58, 0.0)     ","(77.61, 0.0)     ","(43.07, 0.0)     ","(57.7, 0.0)       ","(44.21, 0.0)"
lmf                            ,"(76.37, 0.0)     ","(64.33, 0.0)     ","(39.82, 0.0)     ","(75.82, 0.0)     ","(44.15, 0.0)     ","(56.73, 0.0)      ","(43.27, 0.0)"
lmf                            ,"(77.9, 0.0)      ","(65.86, 0.0)     ","(38.95, 0.0)     ","(78.01, 0.0)     ","(43.88, 0.0)     ","(58.77, 0.0)      ","(46.07, 0.0)"
mfn                            ,"(77.68, 0.0)     ","(64.55, 0.0)     ","(35.89, 0.0)     ","(77.39, 0.0)     ","(45.68, 0.0)     ","(53.45, 0.0)      ","(45.8, 0.0)"
mfn                            ,"(78.12, 0.0)     ","(64.77, 0.0)     ","(38.51, 0.0)     ","(78.03, 0.0)     ","(42.86, 0.0)     ","(59.93, 0.0)      ","(42.44, 0.0)"
mfn                            ,"(76.81, 0.0)     ","(65.43, 0.0)     ","(38.95, 0.0)     ","(76.94, 0.0)     ","(44.99, 0.0)     ","(55.25, 0.0)      ","(45.77, 0.0)"
graph_mfn                      ,"(77.02, 0.0)     ","(64.77, 0.0)     ","(45.08, 0.0)     ","(77.18, 0.0)     ","(44.01, 0.0)     ","(57.67, 0.0)      ","(46.11, 0.0)"
graph_mfn                      ,"(76.59, 0.0)     ","(64.55, 0.0)     ","(38.73, 0.0)     ","(75.67, 0.0)     ","(45.63, 0.0)     ","(55.38, 0.0)      ","(46.43, 0.0)"
graph_mfn                      ,"(75.27, 0.0)     ","(61.27, 0.0)     ","(39.82, 0.0)     ","(75.78, 0.0)     ","(44.87, 0.0)     ","(55.2, 0.0)       ","(43.23, 0.0)"
mult                           ,"(78.12, 0.0)     ","(64.99, 0.0)     ","(39.17, 0.0)     ","(77.72, 0.0)     ","(44.55, 0.0)     ","(57.41, 0.0)      ","(46.26, 0.0)"
mult                           ,"(77.68, 0.0)     ","(65.65, 0.0)     ","(37.86, 0.0)     ","(77.89, 0.0)     ","(44.17, 0.0)     ","(58.76, 0.0)      ","(44.94, 0.0)"
mult                           ,"(77.68, 0.0)     ","(64.11, 0.0)     ","(36.11, 0.0)     ","(77.44, 0.0)     ","(44.71, 0.0)     ","(57.3, 0.0)       ","(44.86, 0.0)"
mfm                            ,"(73.09, 0.0)     ","(49.45, 0.0)     ","(33.48, 0.0)     ","(73.92, 0.0)     ","(47.96, 0.0)     ","(50.36, 0.0)      ","(47.81, 0.0)"
mfm                            ,"(76.59, 0.0)     ","(65.65, 0.0)     ","(36.76, 0.0)     ","(76.93, 0.0)     ","(44.85, 0.0)     ","(55.54, 0.0)      ","(45.8, 0.0)"
mfm                            ,"(77.46, 0.0)     ","(67.61, 0.0)     ","(37.86, 0.0)     ","(77.69, 0.0)     ","(45.22, 0.0)     ","(56.45, 0.0)      ","(45.73, 0.0)"
mlf_dnn                        ,"(77.9, 0.0)      ","(65.43, 0.0)     ","(44.42, 0.0)     ","(77.64, 0.0)     ","(42.4, 0.0)      ","(58.48, 0.0)      ","(111.5, 0.0)"
mlf_dnn                        ,"(78.34, 0.0)     ","(67.83, 0.0)     ","(40.48, 0.0)     ","(78.48, 0.0)     ","(43.28, 0.0)     ","(59.17, 0.0)      ","(125.42, 0.0)"
mlf_dnn                        ,"(75.49, 0.0)     ","(66.08, 0.0)     ","(44.64, 0.0)     ","(75.23, 0.0)     ","(42.83, 0.0)     ","(58.64, 0.0)      ","(125.97, 0.0)"
mtfn                           ,"(71.77, 0.0)     ","(60.18, 0.0)     ","(35.89, 0.0)     ","(72.69, 0.0)     ","(46.68, 0.0)     ","(54.25, 0.0)      ","(105.37, 0.0)"
mtfn                           ,"(75.93, 0.0)     ","(64.99, 0.0)     ","(36.98, 0.0)     ","(76.6, 0.0)      ","(45.68, 0.0)     ","(57.72, 0.0)      ","(104.01, 0.0)"
mtfn                           ,"(75.05, 0.0)     ","(63.46, 0.0)     ","(38.51, 0.0)     ","(75.2, 0.0)      ","(44.07, 0.0)     ","(54.3, 0.0)       ","(104.39, 0.0)"
mlmf                           ,"(78.12, 0.0)     ","(68.93, 0.0)     ","(43.11, 0.0)     ","(78.24, 0.0)     ","(40.21, 0.0)     ","(64.48, 0.0)      ","(99.58, 0.0)"
mlmf                           ,"(77.02, 0.0)     ","(60.39, 0.0)     ","(24.73, 0.0)     ","(77.22, 0.0)     ","(50.96, 0.0)     ","(54.11, 0.0)      ","(113.19, 0.0)"
mlmf                           ,"(77.68, 0.0)     ","(64.77, 0.0)     ","(38.07, 0.0)     ","(77.54, 0.0)     ","(44.97, 0.0)     ","(55.34, 0.0)      ","(112.36, 0.0)"
#EXPERIMENT[[01][11][12][13]]  ,                   ,                   ,                   ,                   ,                   ,                    ,
lf_dnn                         ,"(77.46, 0.0)     ","(62.36, 0.0)     ","(40.7, 0.0)      ","(76.29, 0.0)     ","(45.85, 0.0)     ","(53.78, 0.0)      ","(46.34, 0.0)"
lf_dnn                         ,"(79.21, 0.0)     ","(66.08, 0.0)     ","(41.14, 0.0)     ","(78.92, 0.0)     ","(43.07, 0.0)     ","(59.07, 0.0)      ","(42.87, 0.0)"
lf_dnn                         ,"(78.77, 0.0)     ","(64.55, 0.0)     ","(37.86, 0.0)     ","(78.01, 0.0)     ","(44.68, 0.0)     ","(57.34, 0.0)      ","(44.55, 0.0)"
lf_dnn                         ,"(73.74, 0.0)     ","(63.46, 0.0)     ","(39.39, 0.0)     ","(74.55, 0.0)     ","(44.5, 0.0)      ","(57.61, 0.0)      ","(43.63, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.98, 0.0)     ","(19.1, 0.0)       ","(59.05, 0.0)"
ef_lstm                        ,"(74.84, 0.0)     ","(64.55, 0.0)     ","(38.95, 0.0)     ","(75.0, 0.0)      ","(46.01, 0.0)     ","(53.68, 0.0)      ","(46.82, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.87, 0.0)     ","(12.75, 0.0)      ","(59.35, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.94, 0.0)     ","(17.75, 0.0)      ","(58.65, 0.0)"
tfn                            ,"(77.02, 0.0)     ","(63.46, 0.0)     ","(36.98, 0.0)     ","(76.91, 0.0)     ","(46.57, 0.0)     ","(53.02, 0.0)      ","(46.94, 0.0)"
tfn                            ,"(78.34, 0.0)     ","(67.18, 0.0)     ","(38.29, 0.0)     ","(77.97, 0.0)     ","(43.64, 0.0)     ","(58.32, 0.0)      ","(43.41, 0.0)"
tfn                            ,"(75.71, 0.0)     ","(64.99, 0.0)     ","(36.76, 0.0)     ","(75.96, 0.0)     ","(45.28, 0.0)     ","(55.3, 0.0)       ","(45.31, 0.0)"
tfn                            ,"(76.59, 0.0)     ","(62.36, 0.0)     ","(36.98, 0.0)     ","(76.25, 0.0)     ","(45.47, 0.0)     ","(54.29, 0.0)      ","(45.5, 0.0)"
lmf                            ,"(77.46, 0.0)     ","(65.65, 0.0)     ","(41.58, 0.0)     ","(77.61, 0.0)     ","(43.07, 0.0)     ","(57.7, 0.0)       ","(44.21, 0.0)"
lmf                            ,"(76.37, 0.0)     ","(64.33, 0.0)     ","(39.82, 0.0)     ","(75.82, 0.0)     ","(44.15, 0.0)     ","(56.73, 0.0)      ","(43.27, 0.0)"
lmf                            ,"(78.99, 0.0)     ","(62.36, 0.0)     ","(33.04, 0.0)     ","(77.72, 0.0)     ","(45.81, 0.0)     ","(58.97, 0.0)      ","(48.37, 0.0)"
lmf                            ,"(77.68, 0.0)     ","(66.74, 0.0)     ","(37.64, 0.0)     ","(77.39, 0.0)     ","(44.52, 0.0)     ","(57.94, 0.0)      ","(46.02, 0.0)"
mfn                            ,"(77.68, 0.0)     ","(64.55, 0.0)     ","(35.89, 0.0)     ","(77.39, 0.0)     ","(45.68, 0.0)     ","(53.45, 0.0)      ","(45.8, 0.0)"
mfn                            ,"(78.12, 0.0)     ","(64.77, 0.0)     ","(38.51, 0.0)     ","(78.03, 0.0)     ","(42.86, 0.0)     ","(59.93, 0.0)      ","(42.44, 0.0)"
mfn                            ,"(76.81, 0.0)     ","(66.96, 0.0)     ","(41.36, 0.0)     ","(76.94, 0.0)     ","(44.94, 0.0)     ","(57.02, 0.0)      ","(46.54, 0.0)"
mfn                            ,"(78.56, 0.0)     ","(65.21, 0.0)     ","(40.26, 0.0)     ","(78.06, 0.0)     ","(44.4, 0.0)      ","(56.01, 0.0)      ","(44.34, 0.0)"
graph_mfn                      ,"(77.02, 0.0)     ","(64.77, 0.0)     ","(45.08, 0.0)     ","(77.18, 0.0)     ","(44.01, 0.0)     ","(57.67, 0.0)      ","(46.11, 0.0)"
graph_mfn                      ,"(76.59, 0.0)     ","(64.55, 0.0)     ","(38.73, 0.0)     ","(75.67, 0.0)     ","(45.63, 0.0)     ","(55.38, 0.0)      ","(46.43, 0.0)"
graph_mfn                      ,"(76.37, 0.0)     ","(65.65, 0.0)     ","(39.82, 0.0)     ","(76.84, 0.0)     ","(44.75, 0.0)     ","(57.17, 0.0)      ","(46.21, 0.0)"
graph_mfn                      ,"(79.65, 0.0)     ","(66.74, 0.0)     ","(43.76, 0.0)     ","(79.1, 0.0)      ","(45.73, 0.0)     ","(56.71, 0.0)      ","(45.85, 0.0)"
mult                           ,"(78.12, 0.0)     ","(64.99, 0.0)     ","(39.17, 0.0)     ","(77.72, 0.0)     ","(44.55, 0.0)     ","(57.41, 0.0)      ","(46.26, 0.0)"
mult                           ,"(77.68, 0.0)     ","(65.65, 0.0)     ","(37.86, 0.0)     ","(77.89, 0.0)     ","(44.17, 0.0)     ","(58.76, 0.0)      ","(44.94, 0.0)"
mult                           ,"(76.81, 0.0)     ","(64.55, 0.0)     ","(38.95, 0.0)     ","(76.56, 0.0)     ","(45.85, 0.0)     ","(55.1, 0.0)       ","(46.63, 0.0)"
mult                           ,"(77.46, 0.0)     ","(65.21, 0.0)     ","(39.61, 0.0)     ","(77.61, 0.0)     ","(44.09, 0.0)     ","(58.37, 0.0)      ","(45.34, 0.0)"
bert_mag                       ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.93, 0.0)     ","(12.71, 0.0)      ","(58.47, 0.0)"
bert_mag                       ,"(69.37, 0.0)     ","(47.7, 0.0)      ","(19.91, 0.0)     ","(56.82, 0.0)     ","(57.65, 0.0)     ","(17.09, 0.0)      ","(57.63, 0.0)"
bert_mag                       ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(59.16, 0.0)     ","(-7.59, 0.0)      ","(59.3, 0.0)"
bert_mag                       ,"(75.27, 0.0)     ","(63.68, 0.0)     ","(39.82, 0.0)     ","(75.6, 0.0)      ","(47.14, 0.0)     ","(54.7, 0.0)       ","(46.72, 0.0)"
misa                           ,"(78.99, 0.0)     ","(65.65, 0.0)     ","(39.39, 0.0)     ","(78.95, 0.0)     ","(42.52, 0.0)     ","(59.66, 0.0)      ","(33.89, 0.0)"
misa                           ,"(79.43, 0.0)     ","(65.21, 0.0)     ","(39.39, 0.0)     ","(78.53, 0.0)     ","(43.27, 0.0)     ","(60.82, 0.0)      ","(29.05, 0.0)"
misa                           ,"(76.15, 0.0)     ","(62.36, 0.0)     ","(36.11, 0.0)     ","(76.03, 0.0)     ","(44.12, 0.0)     ","(57.75, 0.0)      ","(32.89, 0.0)"
misa                           ,"(76.37, 0.0)     ","(61.27, 0.0)     ","(36.54, 0.0)     ","(76.66, 0.0)     ","(44.58, 0.0)     ","(55.68, 0.0)      ","(34.13, 0.0)"
mfm                            ,"(73.09, 0.0)     ","(49.45, 0.0)     ","(33.48, 0.0)     ","(73.92, 0.0)     ","(47.96, 0.0)     ","(50.36, 0.0)      ","(47.81, 0.0)"
mfm                            ,"(76.59, 0.0)     ","(65.65, 0.0)     ","(36.76, 0.0)     ","(76.93, 0.0)     ","(44.85, 0.0)     ","(55.54, 0.0)      ","(45.8, 0.0)"
mfm                            ,"(77.68, 0.0)     ","(66.74, 0.0)     ","(35.89, 0.0)     ","(77.99, 0.0)     ","(46.57, 0.0)     ","(54.95, 0.0)      ","(46.15, 0.0)"
mfm                            ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.98, 0.0)     ","(23.2, 0.0)       ","(58.71, 0.0)"
mlf_dnn                        ,"(77.9, 0.0)      ","(65.43, 0.0)     ","(44.42, 0.0)     ","(77.64, 0.0)     ","(42.4, 0.0)      ","(58.48, 0.0)      ","(111.5, 0.0)"
mlf_dnn                        ,"(78.34, 0.0)     ","(67.83, 0.0)     ","(40.48, 0.0)     ","(78.48, 0.0)     ","(43.28, 0.0)     ","(59.17, 0.0)      ","(125.42, 0.0)"
mlf_dnn                        ,"(75.49, 0.0)     ","(66.08, 0.0)     ","(43.76, 0.0)     ","(75.94, 0.0)     ","(44.05, 0.0)     ","(58.01, 0.0)      ","(126.89, 0.0)"
mlf_dnn                        ,"(77.9, 0.0)      ","(64.77, 0.0)     ","(40.26, 0.0)     ","(77.17, 0.0)     ","(44.54, 0.0)     ","(57.09, 0.0)      ","(128.14, 0.0)"
mtfn                           ,"(71.77, 0.0)     ","(60.18, 0.0)     ","(35.89, 0.0)     ","(72.69, 0.0)     ","(46.68, 0.0)     ","(54.25, 0.0)      ","(105.37, 0.0)"
mtfn                           ,"(75.93, 0.0)     ","(64.99, 0.0)     ","(36.98, 0.0)     ","(76.6, 0.0)      ","(45.68, 0.0)     ","(57.72, 0.0)      ","(104.01, 0.0)"
mtfn                           ,"(68.93, 0.0)     ","(62.58, 0.0)     ","(38.29, 0.0)     ","(70.11, 0.0)     ","(45.04, 0.0)     ","(56.55, 0.0)      ","(100.76, 0.0)"
mtfn                           ,"(69.37, 0.0)     ","(58.42, 0.0)     ","(36.54, 0.0)     ","(70.51, 0.0)     ","(46.44, 0.0)     ","(54.24, 0.0)      ","(107.2, 0.0)"
mlmf                           ,"(78.12, 0.0)     ","(68.93, 0.0)     ","(43.11, 0.0)     ","(78.24, 0.0)     ","(40.21, 0.0)     ","(64.48, 0.0)      ","(99.58, 0.0)"
mlmf                           ,"(77.02, 0.0)     ","(60.39, 0.0)     ","(24.73, 0.0)     ","(77.22, 0.0)     ","(50.96, 0.0)     ","(54.11, 0.0)      ","(113.19, 0.0)"
mlmf                           ,"(77.68, 0.0)     ","(64.11, 0.0)     ","(35.23, 0.0)     ","(77.96, 0.0)     ","(44.59, 0.0)     ","(55.9, 0.0)       ","(111.72, 0.0)"
mlmf                           ,"(71.99, 0.0)     ","(61.71, 0.0)     ","(34.14, 0.0)     ","(72.58, 0.0)     ","(45.74, 0.0)     ","(54.26, 0.0)      ","(114.23, 0.0)"
self_mm                        ,"(77.68, 0.0)     ","(65.65, 0.0)     ","(42.67, 0.0)     ","(77.72, 0.0)     ","(42.11, 0.0)     ","(57.92, 0.0)      ","(42.62, 0.0)"
self_mm                        ,"(78.56, 0.0)     ","(63.89, 0.0)     ","(43.54, 0.0)     ","(78.42, 0.0)     ","(41.7, 0.0)      ","(57.46, 0.0)      ","(42.22, 0.0)"
self_mm                        ,"(80.31, 0.0)     ","(65.65, 0.0)     ","(42.67, 0.0)     ","(80.14, 0.0)     ","(42.36, 0.0)     ","(58.49, 0.0)      ","(43.01, 0.0)"
self_mm                        ,"(77.46, 0.0)     ","(64.77, 0.0)     ","(42.01, 0.0)     ","(77.53, 0.0)     ","(41.98, 0.0)     ","(57.51, 0.0)      ","(42.4, 0.0)"
#EXPERIMENT[[13]: no_residual] ,                   ,                   ,                   ,                   ,                   ,                    ,
lf_dnn                         ,"(77.46, 0.0)     ","(62.36, 0.0)     ","(40.7, 0.0)      ","(76.29, 0.0)     ","(45.85, 0.0)     ","(53.78, 0.0)      ","(46.34, 0.0)"
lf_dnn                         ,"(79.21, 0.0)     ","(66.08, 0.0)     ","(41.14, 0.0)     ","(78.92, 0.0)     ","(43.07, 0.0)     ","(59.07, 0.0)      ","(42.87, 0.0)"
lf_dnn                         ,"(78.77, 0.0)     ","(64.55, 0.0)     ","(37.86, 0.0)     ","(78.01, 0.0)     ","(44.68, 0.0)     ","(57.34, 0.0)      ","(44.55, 0.0)"
lf_dnn                         ,"(74.4, 0.0)      ","(64.55, 0.0)     ","(42.89, 0.0)     ","(74.74, 0.0)     ","(44.37, 0.0)     ","(55.85, 0.0)      ","(44.89, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.98, 0.0)     ","(19.1, 0.0)       ","(59.05, 0.0)"
ef_lstm                        ,"(74.84, 0.0)     ","(64.55, 0.0)     ","(38.95, 0.0)     ","(75.0, 0.0)      ","(46.01, 0.0)     ","(53.68, 0.0)      ","(46.82, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.87, 0.0)     ","(12.75, 0.0)      ","(59.35, 0.0)"
ef_lstm                        ,"(77.68, 0.0)     ","(66.96, 0.0)     ","(38.95, 0.0)     ","(77.72, 0.0)     ","(43.68, 0.0)     ","(58.91, 0.0)      ","(43.39, 0.0)"
tfn                            ,"(77.02, 0.0)     ","(63.46, 0.0)     ","(36.98, 0.0)     ","(76.91, 0.0)     ","(46.57, 0.0)     ","(53.02, 0.0)      ","(46.94, 0.0)"
tfn                            ,"(78.34, 0.0)     ","(67.18, 0.0)     ","(38.29, 0.0)     ","(77.97, 0.0)     ","(43.64, 0.0)     ","(58.32, 0.0)      ","(43.41, 0.0)"
tfn                            ,"(75.71, 0.0)     ","(64.99, 0.0)     ","(36.76, 0.0)     ","(75.96, 0.0)     ","(45.28, 0.0)     ","(55.3, 0.0)       ","(45.31, 0.0)"
tfn                            ,"(73.52, 0.0)     ","(63.46, 0.0)     ","(39.17, 0.0)     ","(73.74, 0.0)     ","(45.59, 0.0)     ","(52.91, 0.0)      ","(46.24, 0.0)"
lmf                            ,"(77.46, 0.0)     ","(65.65, 0.0)     ","(41.58, 0.0)     ","(77.61, 0.0)     ","(43.07, 0.0)     ","(57.7, 0.0)       ","(44.21, 0.0)"
lmf                            ,"(76.37, 0.0)     ","(64.33, 0.0)     ","(39.82, 0.0)     ","(75.82, 0.0)     ","(44.15, 0.0)     ","(56.73, 0.0)      ","(43.27, 0.0)"
lmf                            ,"(78.99, 0.0)     ","(62.36, 0.0)     ","(33.04, 0.0)     ","(77.72, 0.0)     ","(45.81, 0.0)     ","(58.97, 0.0)      ","(48.37, 0.0)"
lmf                            ,"(76.37, 0.0)     ","(62.14, 0.0)     ","(37.86, 0.0)     ","(76.63, 0.0)     ","(45.03, 0.0)     ","(55.56, 0.0)      ","(45.8, 0.0)"
mfn                            ,"(77.68, 0.0)     ","(64.55, 0.0)     ","(35.89, 0.0)     ","(77.39, 0.0)     ","(45.68, 0.0)     ","(53.45, 0.0)      ","(45.8, 0.0)"
mfn                            ,"(78.12, 0.0)     ","(64.77, 0.0)     ","(38.51, 0.0)     ","(78.03, 0.0)     ","(42.86, 0.0)     ","(59.93, 0.0)      ","(42.44, 0.0)"
mfn                            ,"(76.81, 0.0)     ","(66.96, 0.0)     ","(41.36, 0.0)     ","(76.94, 0.0)     ","(44.94, 0.0)     ","(57.02, 0.0)      ","(46.54, 0.0)"
mfn                            ,"(79.65, 0.0)     ","(66.74, 0.0)     ","(40.48, 0.0)     ","(79.04, 0.0)     ","(43.84, 0.0)     ","(56.71, 0.0)      ","(43.98, 0.0)"
graph_mfn                      ,"(77.02, 0.0)     ","(64.77, 0.0)     ","(45.08, 0.0)     ","(77.18, 0.0)     ","(44.01, 0.0)     ","(57.67, 0.0)      ","(46.11, 0.0)"
graph_mfn                      ,"(76.59, 0.0)     ","(64.55, 0.0)     ","(38.73, 0.0)     ","(75.67, 0.0)     ","(45.63, 0.0)     ","(55.38, 0.0)      ","(46.43, 0.0)"
graph_mfn                      ,"(76.37, 0.0)     ","(65.65, 0.0)     ","(39.82, 0.0)     ","(76.84, 0.0)     ","(44.75, 0.0)     ","(57.17, 0.0)      ","(46.21, 0.0)"
graph_mfn                      ,"(72.87, 0.0)     ","(62.8, 0.0)      ","(39.39, 0.0)     ","(73.57, 0.0)     ","(45.35, 0.0)     ","(55.65, 0.0)      ","(47.93, 0.0)"
mult                           ,"(78.12, 0.0)     ","(64.99, 0.0)     ","(39.17, 0.0)     ","(77.72, 0.0)     ","(44.55, 0.0)     ","(57.41, 0.0)      ","(46.26, 0.0)"
mult                           ,"(77.68, 0.0)     ","(65.65, 0.0)     ","(37.86, 0.0)     ","(77.89, 0.0)     ","(44.17, 0.0)     ","(58.76, 0.0)      ","(44.94, 0.0)"
mult                           ,"(76.81, 0.0)     ","(64.55, 0.0)     ","(38.95, 0.0)     ","(76.56, 0.0)     ","(45.85, 0.0)     ","(55.1, 0.0)       ","(46.63, 0.0)"
mult                           ,"(76.59, 0.0)     ","(64.77, 0.0)     ","(38.29, 0.0)     ","(76.78, 0.0)     ","(44.89, 0.0)     ","(56.85, 0.0)      ","(45.65, 0.0)"
bert_mag                       ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.93, 0.0)     ","(12.71, 0.0)      ","(58.47, 0.0)"
bert_mag                       ,"(69.37, 0.0)     ","(47.7, 0.0)      ","(19.91, 0.0)     ","(56.82, 0.0)     ","(57.65, 0.0)     ","(17.09, 0.0)      ","(57.63, 0.0)"
bert_mag                       ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(59.16, 0.0)     ","(-7.59, 0.0)      ","(59.3, 0.0)"
bert_mag                       ,"(75.49, 0.0)     ","(64.33, 0.0)     ","(40.7, 0.0)      ","(75.63, 0.0)     ","(46.46, 0.0)     ","(52.38, 0.0)      ","(46.71, 0.0)"
misa                           ,"(78.99, 0.0)     ","(65.65, 0.0)     ","(39.39, 0.0)     ","(78.95, 0.0)     ","(42.52, 0.0)     ","(59.66, 0.0)      ","(33.89, 0.0)"
misa                           ,"(79.43, 0.0)     ","(65.21, 0.0)     ","(39.39, 0.0)     ","(78.53, 0.0)     ","(43.27, 0.0)     ","(60.82, 0.0)      ","(29.05, 0.0)"
misa                           ,"(76.15, 0.0)     ","(62.36, 0.0)     ","(36.11, 0.0)     ","(76.03, 0.0)     ","(44.12, 0.0)     ","(57.75, 0.0)      ","(32.89, 0.0)"
misa                           ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.62, 0.0)     ","(19.07, 0.0)      ","(48.1, 0.0)"
mfm                            ,"(73.09, 0.0)     ","(49.45, 0.0)     ","(33.48, 0.0)     ","(73.92, 0.0)     ","(47.96, 0.0)     ","(50.36, 0.0)      ","(47.81, 0.0)"
mfm                            ,"(76.59, 0.0)     ","(65.65, 0.0)     ","(36.76, 0.0)     ","(76.93, 0.0)     ","(44.85, 0.0)     ","(55.54, 0.0)      ","(45.8, 0.0)"
mfm                            ,"(77.68, 0.0)     ","(66.74, 0.0)     ","(35.89, 0.0)     ","(77.99, 0.0)     ","(46.57, 0.0)     ","(54.95, 0.0)      ","(46.15, 0.0)"
mfm                            ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.9, 0.0)      ","(21.91, 0.0)      ","(58.32, 0.0)"
mlf_dnn                        ,"(77.9, 0.0)      ","(65.43, 0.0)     ","(44.42, 0.0)     ","(77.64, 0.0)     ","(42.4, 0.0)      ","(58.48, 0.0)      ","(111.5, 0.0)"
mlf_dnn                        ,"(78.34, 0.0)     ","(67.83, 0.0)     ","(40.48, 0.0)     ","(78.48, 0.0)     ","(43.28, 0.0)     ","(59.17, 0.0)      ","(125.42, 0.0)"
mlf_dnn                        ,"(75.49, 0.0)     ","(66.08, 0.0)     ","(43.76, 0.0)     ","(75.94, 0.0)     ","(44.05, 0.0)     ","(58.01, 0.0)      ","(126.89, 0.0)"
mlf_dnn                        ,"(73.52, 0.0)     ","(60.83, 0.0)     ","(37.42, 0.0)     ","(74.32, 0.0)     ","(46.18, 0.0)     ","(54.73, 0.0)      ","(129.57, 0.0)"
mtfn                           ,"(71.77, 0.0)     ","(60.18, 0.0)     ","(35.89, 0.0)     ","(72.69, 0.0)     ","(46.68, 0.0)     ","(54.25, 0.0)      ","(105.37, 0.0)"
mtfn                           ,"(75.93, 0.0)     ","(64.99, 0.0)     ","(36.98, 0.0)     ","(76.6, 0.0)      ","(45.68, 0.0)     ","(57.72, 0.0)      ","(104.01, 0.0)"
mtfn                           ,"(68.93, 0.0)     ","(62.58, 0.0)     ","(38.29, 0.0)     ","(70.11, 0.0)     ","(45.04, 0.0)     ","(56.55, 0.0)      ","(100.76, 0.0)"
mtfn                           ,"(76.15, 0.0)     ","(63.68, 0.0)     ","(39.39, 0.0)     ","(76.31, 0.0)     ","(43.77, 0.0)     ","(55.55, 0.0)      ","(104.47, 0.0)"
mlmf                           ,"(78.12, 0.0)     ","(68.93, 0.0)     ","(43.11, 0.0)     ","(78.24, 0.0)     ","(40.21, 0.0)     ","(64.48, 0.0)      ","(99.58, 0.0)"
mlmf                           ,"(77.02, 0.0)     ","(60.39, 0.0)     ","(24.73, 0.0)     ","(77.22, 0.0)     ","(50.96, 0.0)     ","(54.11, 0.0)      ","(113.19, 0.0)"
mlmf                           ,"(77.68, 0.0)     ","(64.11, 0.0)     ","(35.23, 0.0)     ","(77.96, 0.0)     ","(44.59, 0.0)     ","(55.9, 0.0)       ","(111.72, 0.0)"
mlmf                           ,"(75.05, 0.0)     ","(62.14, 0.0)     ","(37.64, 0.0)     ","(75.61, 0.0)     ","(45.3, 0.0)      ","(55.25, 0.0)      ","(114.9, 0.0)"
self_mm                        ,"(77.68, 0.0)     ","(65.65, 0.0)     ","(42.67, 0.0)     ","(77.72, 0.0)     ","(42.11, 0.0)     ","(57.92, 0.0)      ","(42.62, 0.0)"
self_mm                        ,"(78.56, 0.0)     ","(63.89, 0.0)     ","(43.54, 0.0)     ","(78.42, 0.0)     ","(41.7, 0.0)      ","(57.46, 0.0)      ","(42.22, 0.0)"
self_mm                        ,"(80.31, 0.0)     ","(65.65, 0.0)     ","(42.67, 0.0)     ","(80.14, 0.0)     ","(42.36, 0.0)     ","(58.49, 0.0)      ","(43.01, 0.0)"
self_mm                        ,"(78.12, 0.0)     ","(65.65, 0.0)     ","(45.3, 0.0)      ","(78.2, 0.0)      ","(40.3, 0.0)      ","(61.89, 0.0)      ","(41.09, 0.0)"
tetfn                          ,"(78.99, 0.0)     ","(64.33, 0.0)     ","(43.11, 0.0)     ","(78.91, 0.0)     ","(40.25, 0.0)     ","(60.51, 0.0)      ","(40.08, 0.0)"
tetfn                          ,"(78.12, 0.0)     ","(64.99, 0.0)     ","(43.98, 0.0)     ","(77.93, 0.0)     ","(42.32, 0.0)     ","(58.02, 0.0)      ","(43.95, 0.0)"
tetfn                          ,"(77.68, 0.0)     ","(63.89, 0.0)     ","(43.33, 0.0)     ","(78.15, 0.0)     ","(41.57, 0.0)     ","(57.77, 0.0)      ","(40.35, 0.0)"
tetfn                          ,"(78.56, 0.0)     ","(63.89, 0.0)     ","(41.14, 0.0)     ","(78.51, 0.0)     ","(41.81, 0.0)     ","(59.91, 0.0)      ","(39.98, 0.0)"
#EXPERIMENT[ALL]               ,                   ,                   ,                   ,                   ,                   ,                    ,
lf_dnn                         ,"(77.46, 0.0)     ","(62.36, 0.0)     ","(40.7, 0.0)      ","(76.29, 0.0)     ","(45.85, 0.0)     ","(53.78, 0.0)      ","(46.34, 0.0)"
lf_dnn                         ,"(79.21, 0.0)     ","(66.08, 0.0)     ","(41.14, 0.0)     ","(78.92, 0.0)     ","(43.07, 0.0)     ","(59.07, 0.0)      ","(42.87, 0.0)"
lf_dnn                         ,"(78.77, 0.0)     ","(64.55, 0.0)     ","(37.86, 0.0)     ","(78.01, 0.0)     ","(44.68, 0.0)     ","(57.34, 0.0)      ","(44.55, 0.0)"
lf_dnn                         ,"(73.74, 0.0)     ","(63.46, 0.0)     ","(39.39, 0.0)     ","(74.55, 0.0)     ","(44.5, 0.0)      ","(57.61, 0.0)      ","(43.63, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.98, 0.0)     ","(19.1, 0.0)       ","(59.05, 0.0)"
ef_lstm                        ,"(74.84, 0.0)     ","(64.55, 0.0)     ","(38.95, 0.0)     ","(75.0, 0.0)      ","(46.01, 0.0)     ","(53.68, 0.0)      ","(46.82, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.87, 0.0)     ","(12.75, 0.0)      ","(59.35, 0.0)"
ef_lstm                        ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.94, 0.0)     ","(17.75, 0.0)      ","(58.65, 0.0)"
tfn                            ,"(77.02, 0.0)     ","(63.46, 0.0)     ","(36.98, 0.0)     ","(76.91, 0.0)     ","(46.57, 0.0)     ","(53.02, 0.0)      ","(46.94, 0.0)"
tfn                            ,"(78.34, 0.0)     ","(67.18, 0.0)     ","(38.29, 0.0)     ","(77.97, 0.0)     ","(43.64, 0.0)     ","(58.32, 0.0)      ","(43.41, 0.0)"
tfn                            ,"(75.71, 0.0)     ","(64.99, 0.0)     ","(36.76, 0.0)     ","(75.96, 0.0)     ","(45.28, 0.0)     ","(55.3, 0.0)       ","(45.31, 0.0)"
tfn                            ,"(76.59, 0.0)     ","(62.36, 0.0)     ","(36.98, 0.0)     ","(76.25, 0.0)     ","(45.47, 0.0)     ","(54.29, 0.0)      ","(45.5, 0.0)"
lmf                            ,"(77.46, 0.0)     ","(65.65, 0.0)     ","(41.58, 0.0)     ","(77.61, 0.0)     ","(43.07, 0.0)     ","(57.7, 0.0)       ","(44.21, 0.0)"
lmf                            ,"(76.37, 0.0)     ","(64.33, 0.0)     ","(39.82, 0.0)     ","(75.82, 0.0)     ","(44.15, 0.0)     ","(56.73, 0.0)      ","(43.27, 0.0)"
lmf                            ,"(78.99, 0.0)     ","(62.36, 0.0)     ","(33.04, 0.0)     ","(77.72, 0.0)     ","(45.81, 0.0)     ","(58.97, 0.0)      ","(48.37, 0.0)"
lmf                            ,"(77.68, 0.0)     ","(66.74, 0.0)     ","(37.64, 0.0)     ","(77.39, 0.0)     ","(44.52, 0.0)     ","(57.94, 0.0)      ","(46.02, 0.0)"
mfn                            ,"(77.68, 0.0)     ","(64.55, 0.0)     ","(35.89, 0.0)     ","(77.39, 0.0)     ","(45.68, 0.0)     ","(53.45, 0.0)      ","(45.8, 0.0)"
mfn                            ,"(78.12, 0.0)     ","(64.77, 0.0)     ","(38.51, 0.0)     ","(78.03, 0.0)     ","(42.86, 0.0)     ","(59.93, 0.0)      ","(42.44, 0.0)"
mfn                            ,"(76.81, 0.0)     ","(66.96, 0.0)     ","(41.36, 0.0)     ","(76.94, 0.0)     ","(44.94, 0.0)     ","(57.02, 0.0)      ","(46.54, 0.0)"
mfn                            ,"(78.56, 0.0)     ","(65.21, 0.0)     ","(40.26, 0.0)     ","(78.06, 0.0)     ","(44.4, 0.0)      ","(56.01, 0.0)      ","(44.34, 0.0)"
graph_mfn                      ,"(77.02, 0.0)     ","(64.77, 0.0)     ","(45.08, 0.0)     ","(77.18, 0.0)     ","(44.01, 0.0)     ","(57.67, 0.0)      ","(46.11, 0.0)"
graph_mfn                      ,"(76.59, 0.0)     ","(64.55, 0.0)     ","(38.73, 0.0)     ","(75.67, 0.0)     ","(45.63, 0.0)     ","(55.38, 0.0)      ","(46.43, 0.0)"
graph_mfn                      ,"(76.37, 0.0)     ","(65.65, 0.0)     ","(39.82, 0.0)     ","(76.84, 0.0)     ","(44.75, 0.0)     ","(57.17, 0.0)      ","(46.21, 0.0)"
graph_mfn                      ,"(79.65, 0.0)     ","(66.74, 0.0)     ","(43.76, 0.0)     ","(79.1, 0.0)      ","(45.73, 0.0)     ","(56.71, 0.0)      ","(45.85, 0.0)"
mfm                            ,"(73.09, 0.0)     ","(49.45, 0.0)     ","(33.48, 0.0)     ","(73.92, 0.0)     ","(47.96, 0.0)     ","(50.36, 0.0)      ","(47.81, 0.0)"
mfm                            ,"(76.59, 0.0)     ","(65.65, 0.0)     ","(36.76, 0.0)     ","(76.93, 0.0)     ","(44.85, 0.0)     ","(55.54, 0.0)      ","(45.8, 0.0)"
mfm                            ,"(77.68, 0.0)     ","(66.74, 0.0)     ","(35.89, 0.0)     ","(77.99, 0.0)     ","(46.57, 0.0)     ","(54.95, 0.0)      ","(46.15, 0.0)"
mfm                            ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.98, 0.0)     ","(23.2, 0.0)       ","(58.71, 0.0)"
mlf_dnn                        ,"(77.9, 0.0)      ","(65.43, 0.0)     ","(44.42, 0.0)     ","(77.64, 0.0)     ","(42.4, 0.0)      ","(58.48, 0.0)      ","(111.5, 0.0)"
mlf_dnn                        ,"(78.34, 0.0)     ","(67.83, 0.0)     ","(40.48, 0.0)     ","(78.48, 0.0)     ","(43.28, 0.0)     ","(59.17, 0.0)      ","(125.42, 0.0)"
mlf_dnn                        ,"(75.49, 0.0)     ","(66.08, 0.0)     ","(43.76, 0.0)     ","(75.94, 0.0)     ","(44.05, 0.0)     ","(58.01, 0.0)      ","(126.89, 0.0)"
mlf_dnn                        ,"(77.9, 0.0)      ","(64.77, 0.0)     ","(40.26, 0.0)     ","(77.17, 0.0)     ","(44.54, 0.0)     ","(57.09, 0.0)      ","(128.14, 0.0)"
mtfn                           ,"(71.77, 0.0)     ","(60.18, 0.0)     ","(35.89, 0.0)     ","(72.69, 0.0)     ","(46.68, 0.0)     ","(54.25, 0.0)      ","(105.37, 0.0)"
mtfn                           ,"(75.93, 0.0)     ","(64.99, 0.0)     ","(36.98, 0.0)     ","(76.6, 0.0)      ","(45.68, 0.0)     ","(57.72, 0.0)      ","(104.01, 0.0)"
mtfn                           ,"(68.93, 0.0)     ","(62.58, 0.0)     ","(38.29, 0.0)     ","(70.11, 0.0)     ","(45.04, 0.0)     ","(56.55, 0.0)      ","(100.76, 0.0)"
mtfn                           ,"(69.37, 0.0)     ","(58.42, 0.0)     ","(36.54, 0.0)     ","(70.51, 0.0)     ","(46.44, 0.0)     ","(54.24, 0.0)      ","(107.2, 0.0)"
mlmf                           ,"(78.12, 0.0)     ","(68.93, 0.0)     ","(43.11, 0.0)     ","(78.24, 0.0)     ","(40.21, 0.0)     ","(64.48, 0.0)      ","(99.58, 0.0)"
mlmf                           ,"(77.02, 0.0)     ","(60.39, 0.0)     ","(24.73, 0.0)     ","(77.22, 0.0)     ","(50.96, 0.0)     ","(54.11, 0.0)      ","(113.19, 0.0)"
mlmf                           ,"(77.68, 0.0)     ","(64.11, 0.0)     ","(35.23, 0.0)     ","(77.96, 0.0)     ","(44.59, 0.0)     ","(55.9, 0.0)       ","(111.72, 0.0)"
mlmf                           ,"(71.99, 0.0)     ","(61.71, 0.0)     ","(34.14, 0.0)     ","(72.58, 0.0)     ","(45.74, 0.0)     ","(54.26, 0.0)      ","(114.23, 0.0)"
tfr_net                        ,"(74.62, 0.0)     ","(56.46, 0.0)     ","(35.01, 0.0)     ","(74.1, 0.0)      ","(48.05, 0.0)     ","(47.72, 0.0)      ","(48.55, 0.0)"
tfr_net                        ,"(74.18, 0.0)     ","(59.96, 0.0)     ","(38.95, 0.0)     ","(73.58, 0.0)     ","(47.35, 0.0)     ","(47.42, 0.0)      ","(47.16, 0.0)"
tfr_net                        ,"(76.15, 0.0)     ","(53.61, 0.0)     ","(33.48, 0.0)     ","(73.42, 0.0)     ","(46.47, 0.0)     ","(48.99, 0.0)      ","(46.93, 0.0)"
tfr_net                        ,"(76.59, 0.0)     ","(62.36, 0.0)     ","(35.23, 0.0)     ","(76.25, 0.0)     ","(48.02, 0.0)     ","(48.6, 0.0)       ","(48.13, 0.0)"
cenet                          ,"(49.89, 0.0)     ","(29.32, 0.0)     ","(17.29, 0.0)     ","(51.82, 0.0)     ","(60.63, 0.0)     ","(4.38, 0.0)       ","(61.55, 0.0)"
cenet                          ,"(67.61, 0.0)     ","(49.45, 0.0)     ","(17.94, 0.0)     ","(58.67, 0.0)     ","(57.56, 0.0)     ","(21.49, 0.0)      ","(58.13, 0.0)"
cenet                          ,"(75.71, 0.0)     ","(65.21, 0.0)     ","(38.51, 0.0)     ","(76.18, 0.0)     ","(44.13, 0.0)     ","(58.6, 0.0)       ","(45.33, 0.0)"
cenet                          ,"(75.49, 0.0)     ","(66.74, 0.0)     ","(39.39, 0.0)     ","(76.18, 0.0)     ","(44.22, 0.0)     ","(58.33, 0.0)      ","(44.72, 0.0)"
mult                           ,"(78.12, 0.0)     ","(64.99, 0.0)     ","(39.17, 0.0)     ","(77.72, 0.0)     ","(44.55, 0.0)     ","(57.41, 0.0)      ","(46.26, 0.0)"
mult                           ,"(77.68, 0.0)     ","(65.65, 0.0)     ","(37.86, 0.0)     ","(77.89, 0.0)     ","(44.17, 0.0)     ","(58.76, 0.0)      ","(44.94, 0.0)"
mult                           ,"(76.81, 0.0)     ","(64.55, 0.0)     ","(38.95, 0.0)     ","(76.56, 0.0)     ","(45.85, 0.0)     ","(55.1, 0.0)       ","(46.63, 0.0)"
mult                           ,"(77.46, 0.0)     ","(65.21, 0.0)     ","(39.61, 0.0)     ","(77.61, 0.0)     ","(44.09, 0.0)     ","(58.37, 0.0)      ","(45.34, 0.0)"
bert_mag                       ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.93, 0.0)     ","(12.71, 0.0)      ","(58.47, 0.0)"
bert_mag                       ,"(69.37, 0.0)     ","(47.7, 0.0)      ","(19.91, 0.0)     ","(56.82, 0.0)     ","(57.65, 0.0)     ","(17.09, 0.0)      ","(57.63, 0.0)"
bert_mag                       ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(59.16, 0.0)     ","(-7.59, 0.0)      ","(59.3, 0.0)"
bert_mag                       ,"(75.27, 0.0)     ","(63.68, 0.0)     ","(39.82, 0.0)     ","(75.6, 0.0)      ","(47.14, 0.0)     ","(54.7, 0.0)       ","(46.72, 0.0)"
misa                           ,"(78.99, 0.0)     ","(65.65, 0.0)     ","(39.39, 0.0)     ","(78.95, 0.0)     ","(42.52, 0.0)     ","(59.66, 0.0)      ","(33.89, 0.0)"
misa                           ,"(79.43, 0.0)     ","(65.21, 0.0)     ","(39.39, 0.0)     ","(78.53, 0.0)     ","(43.27, 0.0)     ","(60.82, 0.0)      ","(29.05, 0.0)"
misa                           ,"(76.15, 0.0)     ","(62.36, 0.0)     ","(36.11, 0.0)     ","(76.03, 0.0)     ","(44.12, 0.0)     ","(57.75, 0.0)      ","(32.89, 0.0)"
misa                           ,"(76.37, 0.0)     ","(61.27, 0.0)     ","(36.54, 0.0)     ","(76.66, 0.0)     ","(44.58, 0.0)     ","(55.68, 0.0)      ","(34.13, 0.0)"
self_mm                        ,"(77.68, 0.0)     ","(65.65, 0.0)     ","(42.67, 0.0)     ","(77.72, 0.0)     ","(42.11, 0.0)     ","(57.92, 0.0)      ","(42.62, 0.0)"
self_mm                        ,"(78.56, 0.0)     ","(63.89, 0.0)     ","(43.54, 0.0)     ","(78.42, 0.0)     ","(41.7, 0.0)      ","(57.46, 0.0)      ","(42.22, 0.0)"
self_mm                        ,"(80.31, 0.0)     ","(65.65, 0.0)     ","(42.67, 0.0)     ","(80.14, 0.0)     ","(42.36, 0.0)     ","(58.49, 0.0)      ","(43.01, 0.0)"
self_mm                        ,"(77.46, 0.0)     ","(64.77, 0.0)     ","(42.01, 0.0)     ","(77.53, 0.0)     ","(41.98, 0.0)     ","(57.51, 0.0)      ","(42.4, 0.0)"
mmim                           ,"(77.46, 0.0)     ","(61.93, 0.0)     ","(38.07, 0.0)     ","(77.53, 0.0)     ","(46.68, 0.0)     ","(49.17, 0.0)      ","(47.59, 0.0)"
mmim                           ,"(76.15, 0.0)     ","(59.08, 0.0)     ","(33.7, 0.0)      ","(75.69, 0.0)     ","(47.79, 0.0)     ","(48.61, 0.0)      ","(48.58, 0.0)"
mmim                           ,"(77.68, 0.0)     ","(63.02, 0.0)     ","(38.95, 0.0)     ","(75.7, 0.0)      ","(46.86, 0.0)     ","(52.39, 0.0)      ","(46.81, 0.0)"
mmim                           ,"(75.93, 0.0)     ","(61.93, 0.0)     ","(37.86, 0.0)     ","(75.67, 0.0)     ","(47.09, 0.0)     ","(49.23, 0.0)      ","(46.83, 0.0)"
tetfn                          ,"(78.99, 0.0)     ","(64.33, 0.0)     ","(43.11, 0.0)     ","(78.91, 0.0)     ","(40.25, 0.0)     ","(60.51, 0.0)      ","(40.08, 0.0)"
tetfn                          ,"(78.12, 0.0)     ","(64.99, 0.0)     ","(43.98, 0.0)     ","(77.93, 0.0)     ","(42.32, 0.0)     ","(58.02, 0.0)      ","(43.95, 0.0)"
tetfn                          ,"(77.68, 0.0)     ","(63.89, 0.0)     ","(43.33, 0.0)     ","(78.15, 0.0)     ","(41.57, 0.0)     ","(57.77, 0.0)      ","(40.35, 0.0)"
tetfn                          ,"(78.56, 0.0)     ","(64.11, 0.0)     ","(42.01, 0.0)     ","(78.68, 0.0)     ","(42.84, 0.0)     ","(57.47, 0.0)      ","(43.84, 0.0)"
#                              ,                   ,                   ,                   ,                   ,                   ,                    ,
mfm                            ,"(76.59, 0.0)     ","(65.65, 0.0)     ","(36.76, 0.0)     ","(76.93, 0.0)     ","(44.85, 0.0)     ","(55.54, 0.0)      ","(45.8, 0.0)"
mfm                            ,"(76.59, 0.0)     ","(65.65, 0.0)     ","(36.76, 0.0)     ","(76.93, 0.0)     ","(44.85, 0.0)     ","(55.54, 0.0)      ","(45.8, 0.0)"
mfm                            ,"(76.59, 0.0)     ","(65.65, 0.0)     ","(36.76, 0.0)     ","(76.93, 0.0)     ","(44.85, 0.0)     ","(55.54, 0.0)      ","(45.8, 0.0)"
mfm                            ,"(76.59, 0.0)     ","(65.65, 0.0)     ","(36.76, 0.0)     ","(76.93, 0.0)     ","(44.85, 0.0)     ","(55.54, 0.0)      ","(45.8, 0.0)"
mfm                            ,"(77.68, 0.0)     ","(66.74, 0.0)     ","(35.89, 0.0)     ","(77.99, 0.0)     ","(46.57, 0.0)     ","(54.95, 0.0)      ","(46.15, 0.0)"
mfm                            ,"(69.37, 0.0)     ","(54.27, 0.0)     ","(21.23, 0.0)     ","(56.82, 0.0)     ","(58.98, 0.0)     ","(23.2, 0.0)       ","(58.71, 0.0)"
mult                           ,"(77.68, 0.0)     ","(64.77, 0.0)     ","(38.95, 0.0)     ","(78.12, 0.0)     ","(43.85, 0.0)     ","(59.68, 0.0)      ","(44.34, 0.0)"
mult                           ,"(76.37, 0.0)     ","(64.77, 0.0)     ","(38.51, 0.0)     ","(76.95, 0.0)     ","(43.56, 0.0)     ","(57.69, 0.0)      ","(43.85, 0.0)"
mult                           ,"(77.02, 0.0)     ","(64.77, 0.0)     ","(40.04, 0.0)     ","(77.09, 0.0)     ","(44.67, 0.0)     ","(55.51, 0.0)      ","(45.15, 0.0)"
#EMBEDDING                     ,                   ,                   ,                   ,                   ,                   ,                    ,
lf_dnn                         ,"(73.52, 0.0)     ","(62.58, 0.0)     ","(37.2, 0.0)      ","(74.27, 0.0)     ","(45.98, 0.0)     ","(54.91, 0.0)      ","(45.42, 0.0)"
tfn                            ,"(77.02, 0.0)     ","(63.46, 0.0)     ","(36.32, 0.0)     ","(77.37, 0.0)     ","(45.44, 0.0)     ","(55.36, 0.0)      ","(45.78, 0.0)"
lmf                            ,"(77.9, 0.0)      ","(64.11, 0.0)     ","(42.67, 0.0)     ","(77.53, 0.0)     ","(43.2, 0.0)      ","(58.06, 0.0)      ","(42.43, 0.0)"
mult                           ,"(77.02, 0.0)     ","(64.77, 0.0)     ","(40.04, 0.0)     ","(77.09, 0.0)     ","(44.67, 0.0)     ","(55.51, 0.0)      ","(45.15, 0.0)"
mlf_dnn                        ,"(76.81, 0.0)     ","(63.68, 0.0)     ","(40.7, 0.0)      ","(77.35, 0.0)     ","(42.9, 0.0)      ","(59.82, 0.0)      ","(127.22, 0.0)"
mtfn                           ,"(77.46, 0.0)     ","(66.3, 0.0)      ","(41.14, 0.0)     ","(77.19, 0.0)     ","(43.19, 0.0)     ","(57.1, 0.0)       ","(99.97, 0.0)"
mlmf                           ,"(76.37, 0.0)     ","(65.21, 0.0)     ","(36.98, 0.0)     ","(76.32, 0.0)     ","(43.47, 0.0)     ","(58.42, 0.0)      ","(114.74, 0.0)"
bm_mag_m                       ,"(66.76, 5.16)    ","(45.45, 9.72)    ","(21.31, 1.48)    ","(57.86, 2.29)    ","(57.9, 1.08)     ","(10.74, 8.26)     ","(57.79, 1.23)"
mfn                            ,"(77.75, 0.94)    ","(65.4, 0.96)     ","(38.8, 1.33)     ","(77.57, 0.96)    ","(44.26, 0.96)    ","(56.55, 1.74)     ","(44.68, 0.89)"
graph_mfn                      ,"(76.02, 1.53)    ","(64.88, 1.09)    ","(41.03, 2.19)    ","(76.11, 1.31)    ","(44.38, 0.74)    ","(56.6, 1.88)      ","(44.81, 1.06)"
mult                           ,"(77.83, 0.83)    ","(65.32, 1.15)    ","(38.21, 1.87)    ","(77.72, 0.77)    ","(44.26, 0.46)    ","(57.82, 1.29)     ","(45.06, 0.77)"
bert_mag                       ,"(72.96, 2.59)    ","(59.08, 5.42)    ","(34.77, 7.62)    ","(69.49, 8.1)     ","(48.37, 5.22)    ","(43.92, 14.95)    ","(48.43, 4.91)"
misa                           ,"(75.27, 1.87)    ","(62.36, 1.41)    ","(35.54, 2.93)    ","(75.44, 1.49)    ","(45.68, 1.39)    ","(55.25, 2.23)     ","(35.59, 3.35)"
mfm                            ,"(71.62, 1.99)    ","(53.17, 5.94)    ","(30.35, 3.68)    ","(71.04, 5.03)    ","(49.63, 3.23)    ","(45.63, 11.39)    ","(49.72, 3.07)"
self_mm                        ,"(78.12, 1.0)     ","(65.21, 1.32)    ","(41.31, 3.0)     ","(78.16, 1.05)    ","(42.3, 1.3)      ","(58.5, 1.75)      ","(42.43, 1.56)"
tetfn                          ,"(78.01, 1.42)    ","(64.4, 1.21)     ","(42.87, 1.72)    ","(77.99, 1.17)    ","(42.5, 1.42)     ","(58.17, 1.77)     ","(43.14, 2.1)"
cenet                          ,"(65.56, 5.99)    ","(46.1, 6.9)      ","(20.09, 1.65)    ","(58.41, 2.67)    ","(58.59, 1.24)    ","(11.45, 6.3)      ","(58.75, 1.59)"
cmgformer*                     ,"(80.53, 0.0)     ","(67.18, 0.0)     ","(45.51, 0.0)     ","(80.72, 0.0)     ","(39.65, 0.0)     ","(61.94, 0.0)      ","(40.87, 0.0)"
cmgformer                      ,"(75.93, 0.0)     ","(64.33, 0.0)     ","(33.7, 0.0)      ","(75.73, 0.0)     ","(45.54, 0.0)     ","(54.24, 0.0)      ","(45.91, 0.0)"
cmgformer                      ,"(77.02, 0.0)     ","(64.77, 0.0)     ","(40.92, 0.0)     ","(77.29, 0.0)     ","(43.72, 0.0)     ","(55.93, 0.0)      ","(45.09, 0.0)"
cmgformer                      ,"(76.59, 0.0)     ","(64.77, 0.0)     ","(43.76, 0.0)     ","(77.03, 0.0)     ","(42.31, 0.0)     ","(55.04, 0.0)      ","(43.91, 0.0)"
cmgformer                      ,"(75.27, 0.0)     ","(64.11, 0.0)     ","(39.39, 0.0)     ","(74.86, 0.0)     ","(47.5, 0.0)      ","(50.71, 0.0)      ","(47.67, 0.0)"
cmgformer                      ,"(77.9, 0.0)      ","(63.68, 0.0)     ","(38.73, 0.0)     ","(77.88, 0.0)     ","(43.71, 0.0)     ","(55.86, 0.0)      ","(45.66, 0.0)"
cmgformer                      ,"(76.59, 0.0)     ","(65.86, 0.0)     ","(43.11, 0.0)     ","(76.82, 0.0)     ","(41.78, 0.0)     ","(59.58, 0.0)      ","(44.17, 0.0)"
cmgformer                      ,"(76.15, 0.0)     ","(63.24, 0.0)     ","(44.86, 0.0)     ","(76.64, 0.0)     ","(41.1, 0.0)      ","(59.0, 0.0)       ","(43.82, 0.0)"
cmgformer                      ,"(73.96, 0.0)     ","(63.02, 0.0)     ","(43.54, 0.0)     ","(74.67, 0.0)     ","(44.57, 0.0)     ","(55.5, 0.0)       ","(48.67, 0.0)"
cmgformer,"(73.96, 0.0)","(63.02, 0.0)","(43.54, 0.0)","(74.67, 0.0)","(44.57, 0.0)","(55.5, 0.0)","(48.67, 0.0)"

